Numerical study of non-adiabatic quantum thermodynamics of the driven resonant level model: Non-equilibrium entropy production and higher order corrections

We present our numerical study on quantum thermodynamics of the resonant level model subjected to non-equilibrium condition as well as external driving. Following our previous work on non-equilibrium quantum thermodynamics (Phys. Rev. B 101, 184304 [2020]), we expand the density operator into a series of power in the driving speed, where we can determine the non-adiabatic thermodynamic quantities. Particularly, we calculate the non-equilibrium entropy production rate as well as higher order non-adiabatic corrections to the energy and/or population. In the limit of weak system-bath coupling, our results reduce to the one from the quantum master equation.

==> pictures/first_order_eq.csv <==
Ed/Gam,-8,-7.6,-7.2,-6.8,-6.4,-6,-5.6,-5.2,-4.8,-4.4,-4,-3.6,-3.2,-2.8,-2.4,-2,-1.6,-1.2,-0.8,-0.4,0,0.4,0.8,1.2,1.6,2,2.4,2.8,3.2,3.6,4,4.4,4.8,5.2,5.6,6,6.4,6.8,7.2,7.6,8
N0(num),0.976182637,0.972846115,0.968619425,0.963192191,0.956140506,0.946890871,0.93467959,0.91851456,0.897154989,0.869137498,0.832891875,0.786995869,0.730594007,0.663924682,0.588767398,0.508521589,0.42770591,0.350972065,0.282056908,0.223141815,0.174803125,0.136398249,0.10659613,0.083831671,0.066599714,0.053599967,0.043780258,0.036324261,0.030615772,0.026197801,0.022735087,0.019983111,0.01776391,0.015947851,0.014440202,0.013171369,0.012089868,0.011157289,0.010344694,0.00963005,0.008996382
N0(ala),0.967936015,0.964273928,0.95966156,0.953775102,0.946176788,0.936281373,0.923320315,0.906311706,0.884052287,0.855159515,0.818203002,0.771964812,0.715837588,0.650290292,0.577218969,0.499936287,0.422653605,0.349582282,0.284034986,0.227907762,0.181669572,0.144713059,0.115820287,0.093560868,0.076552259,0.063591201,0.053695786,0.046097472,0.040211013,0.035598645,0.031936558,0.028986731,0.026574646,0.024572302,0.022885559,0.021444846,0.020198419,0.019107482,0.018142678,0.017281561,0.016506777
N0(unb),0.997527377,0.99631576,0.994513701,0.991837429,0.987871565,0.98201379,0.973403006,0.960834277,0.942675824,0.916827304,0.880797078,0.832018385,0.768524783,0.689974481,0.59868766,0.5,0.40131234,0.310025519,0.231475217,0.167981615,0.119202922,0.083172696,0.057324176,0.039165723,0.026596994,0.01798621,0.012128435,0.008162571,0.005486299,0.00368424,0.002472623,0.001658801,0.001112536,0.000746029,0.000500201,0.00033535,0.000224817,0.00015071,0.000101029,6.77E-05,4.54E-05
N1(num),0.00023462,0.00035104,0.000524636,0.000782548,0.001163694,0.001722616,0.002533092,0.00368946,0.00530138,0.007474764,0.010269724,0.013630779,0.017303615,0.020788535,0.023408173,0.024528894,0.02384843,0.021553708,0.018221505,0.01454356,0.011075153,0.00812975,0.005804674,0.004061327,0.002800598,0.001911638,0.001295717,0.000874101,0.00058787,0.000394635,0.000264669,0.000177467,0.000119045,7.99E-05,5.38E-05,3.62E-05,2.45E-05,1.66E-05,1.13E-05,7.79E-06,5.40E-06
N1(ala),0.000283549,0.000418528,0.000617161,0.000908361,0.001332865,0.0019466,0.002823337,0.004054337,0.005740601,0.007970956,0.010778587,0.014075004,0.017580013,0.020797103,0.02309874,0.023938935,0.02309874,0.020797103,0.017580013,0.014075004,0.010778587,0.007970956,0.005740601,0.004054337,0.002823337,0.0019466,0.001332865,0.000908361,0.000617161,0.000418528,0.000283549,0.000192051,0.000130122,8.82E-05,5.99E-05,4.08E-05,2.78E-05,1.90E-05,1.31E-05,9.06E-06,6.30E-06
N1(unb),0.000246651,0.000367067,0.00054562,0.000809594,0.001198134,0.001766271,0.002588959,0.003763177,0.005403811,0.0076255,0.010499359,0.013976379,0.017789444,0.02139097,0.024026075,0.025,0.024026075,0.02139097,0.017789444,0.013976379,0.010499359,0.0076255,0.005403811,0.003763177,0.002588959,0.001766271,0.001198134,0.000809594,0.00054562,0.000367067,0.000246651,0.000165605,0.00011113,7.45E-05,5.00E-05,3.35E-05,2.25E-05,1.51E-05,1.01E-05,6.77E-06,4.54E-06
S1(num),1.466376911,2.194000242,3.278976047,4.8909259,7.273090359,10.76635134,15.83182316,23.05912694,33.13362627,46.71727386,64.1857773,85.19237077,108.1475922,129.9283409,146.3010816,153.3055859,149.0526895,134.710674,113.8844088,90.89724915,69.2197056,50.81093449,36.2792117,25.38329371,17.50373838,11.94773597,8.098230709,5.463131805,3.674184764,2.466467418,1.654178465,1.109169363,0.744034229,0.499599982,0.336007397,0.226497319,0.153145251,0.103962,0.070935538,0.048714312,0.033724485
S1(unb),1.541568307,2.294166422,3.41012464,5.059964741,7.488335031,11.03919138,16.18099594,23.5198556,33.77382172,47.65937441,65.62099088,87.35236996,111.1840254,133.6935603,150.1629661,156.25,150.1629661,133.6935603,111.1840254,87.35236996,65.62099088,47.65937441,33.77382172,23.5198556,16.18099594,11.03919138,7.488335031,5.059964741,3.41012464,2.294166422,1.541568307,1.035030912,0.694561435,0.465920172,0.312469316,0.209523544,0.140478892,0.094179778,0.063136867,0.042324727,0.02837238
Y1(num),1.466376903,2.19400026,3.27897604,4.890925885,7.273090338,10.76635131,15.83182321,23.059127,33.13362637,46.71727394,64.18577746,85.19237074,108.1475921,129.928341,146.3010816,153.3055858,149.0526895,134.7106741,113.8844088,90.89724917,69.21970558,50.81093449,36.27921175,25.38329371,17.50373839,11.94773598,8.098230739,5.463131802,3.674184764,2.466467405,1.654178467,1.109169363,0.744034224,0.499599976,0.336007402,0.226497321,0.153145251,0.103962,0.070935537,0.048714311,0.033724485
Y1(ala),1.772180045,2.615800916,3.857257138,5.677256995,8.330406145,12.16624888,17.64585689,25.33960322,35.87875682,49.8184744,67.36616797,87.96877452,109.8750798,129.9818967,144.3671226,149.6183413,144.3671226,129.9818967,109.8750798,87.96877452,67.36616797,49.8184744,35.87875682,25.33960322,17.64585689,12.16624888,8.330406145,5.677256995,3.857257138,2.615800916,1.772180045,1.200318229,0.813261189,0.5515008,0.374525168,0.254851954,0.173881621,0.119045595,0.081858726,0.056595555,0.039393486
Y1(unb),1.541568307,2.294166422,3.41012464,5.059964741,7.488335031,11.03919138,16.18099594,23.5198556,33.77382172,47.65937441,65.62099088,87.35236996,111.1840254,133.6935603,150.1629661,156.25,150.1629661,133.6935603,111.1840254,87.35236996,65.62099088,47.65937441,33.77382172,23.5198556,16.18099594,11.03919138,7.488335031,5.059964741,3.41012464,2.294166422,1.541568307,1.035030912,0.694561435,0.465920172,0.312469316,0.209523544,0.140478892,0.094179778,0.063136867,0.042324727,0.02837238
D1(num),1.466453204,2.194114419,3.279146651,4.891180365,7.273468758,10.76691148,15.83264692,23.0603267,33.13535018,46.71970439,64.1891166,85.19680255,108.1532179,129.9350995,146.3086917,153.3135602,149.0604427,134.7176813,113.8903329,90.9019777,69.22330655,50.81357787,36.28109919,25.38461432,17.50464907,11.9483576,8.098652082,5.463416047,3.674375933,2.466595738,1.654264536,1.109227075,0.744072939,0.499625972,0.336024886,0.226509107,0.15315322,0.10396741,0.070939228,0.048716846,0.03372624
D1(ala),1.772180045,2.615800916,3.857257138,5.677256995,8.330406145,12.16624888,17.64585689,25.33960322,35.87875682,49.8184744,67.36616797,87.96877452,109.8750798,129.9818967,144.3671226,149.6183413,144.3671226,129.9818967,109.8750798,87.96877452,67.36616797,49.8184744,35.87875682,25.33960322,17.64585689,12.16624888,8.330406145,5.677256995,3.857257138,2.615800916,1.772180045,1.200318229,0.813261189,0.5515008,0.374525168,0.254851954,0.173881621,0.119045595,0.081858726,0.056595555,0.039393486
D1(unb),1.541568307,2.294166422,3.41012464,5.059964741,7.488335031,11.03919138,16.18099594,23.5198556,33.77382172,47.65937441,65.62099088,87.35236996,111.1840254,133.6935603,150.1629661,156.25,150.1629661,133.6935603,111.1840254,87.35236996,65.62099088,47.65937441,33.77382172,23.5198556,16.18099594,11.03919138,7.488335031,5.059964741,3.41012464,2.294166422,1.541568307,1.035030912,0.694561435,0.465920172,0.312469316,0.209523544,0.140478892,0.094179778,0.063136867,0.042324727,0.02837238


==> pictures/first_order_neq.csv <==
Ed/Gam,-8,-7.6,-7.2,-6.8,-6.4,-6,-5.6,-5.2,-4.8,-4.4,-4,-3.6,-3.2,-2.8,-2.4,-2,-1.6,-1.2,-0.8,-0.4,0,0.4,0.8,1.2,1.6,2,2.4,2.8,3.2,3.6,4,4.4,4.8,5.2,5.6,6,6.4,6.8,7.2,7.6,8
N0(num),0.983595605,0.981613182,0.979146781,0.976033576,0.972051859,0.966902261,0.960186377,0.951386072,0.939850939,0.924807633,0.90541198,0.880867542,0.850622261,0.81461516,0.773480757,0.728570642,0.681691013,0.634606277,0.588523723,0.543802754,0.5,0.456197246,0.411476277,0.365393723,0.318308987,0.271429358,0.226519243,0.18538484,0.149377739,0.119132458,0.09458802,0.075192367,0.060149061,0.048613928,0.039813623,0.033097739,0.027948141,0.023966424,0.020853219,0.018386818,0.016404395
N0(ala),0.975650957,0.973432521,0.970695779,0.967270148,0.962925522,0.957354601,0.950153716,0.94080604,0.928675158,0.91302273,0.893069559,0.868119421,0.837749625,0.802032748,0.76169793,0.718108881,0.672987011,0.627947045,0.584043688,0.541533689,0.499936338,0.458338987,0.415828988,0.371925631,0.326885665,0.281763795,0.238174746,0.197839928,0.162123051,0.131753255,0.106803116,0.086849946,0.071197517,0.059066636,0.04971896,0.042518074,0.036947153,0.032602527,0.029176896,0.026440154,0.024221718
N0(unb),0.998740989,0.998124018,0.997206336,0.995843359,0.993823374,0.99083922,0.986451403,0.980044124,0.970781644,0.957584251,0.939162227,0.914167073,0.881519242,0.840905955,0.793279613,0.741006895,0.687357673,0.635429898,0.58707552,0.542404459,0.5,0.457595541,0.41292448,0.364570102,0.312642327,0.258993105,0.206720387,0.159094045,0.118480758,0.085832927,0.060837773,0.042415749,0.029218356,0.019955876,0.013548597,0.00916078,0.006176626,0.004156641,0.002793664,0.001875982,0.001259011
N1(num),0.000119385,0.000178396,0.000266352,0.000396994,0.000590042,0.000873165,0.001283885,0.001870393,0.002689213,0.003796181,0.005226259,0.00695994,0.008883281,0.010766163,0.012296744,0.013191357,0.013336918,0.012869011,0.012120599,0.011476573,0.011226701,0.011476573,0.012120599,0.012869011,0.013336918,0.013191357,0.012296744,0.010766163,0.008883281,0.00695994,0.005226259,0.003796181,0.002689213,0.001870393,0.001283885,0.000873165,0.000590042,0.000396994,0.000266352,0.000178396,0.000119385
N1(ala),0.000144926,0.000213792,0.000315129,0.000463704,0.000680343,0.000993688,0.001441631,0.002071288,0.002935361,0.004081503,0.005531068,0.007246766,0.009098587,0.010852732,0.012215802,0.012942767,0.012961038,0.01242572,0.011660307,0.01102298,0.010778587,0.01102298,0.011660307,0.01242572,0.012961038,0.012942767,0.012215802,0.010852732,0.009098587,0.007246766,0.005531068,0.004081503,0.002935361,0.002071288,0.001441631,0.000993688,0.000680343,0.000463704,0.000315129,0.000213792,0.000144926
N1(unb),0.000125595,0.000186919,0.000277861,0.000412332,0.000610305,0.000899897,0.001319477,0.001918862,0.002757471,0.003895552,0.005373005,0.007171723,0.009167532,0.011100282,0.012612104,0.013383135,0.013307517,0.012577073,0.011596628,0.01080094,0.010499359,0.01080094,0.011596628,0.012577073,0.013307517,0.013383135,0.012612104,0.011100282,0.009167532,0.007171723,0.005373005,0.003895552,0.002757471,0.001918862,0.001319477,0.000899897,0.000610305,0.000412332,0.000277861,0.000186919,0.000125595
S1(num),0.699325486,1.036953913,1.537245319,2.275751343,3.359560804,4.93638922,7.201537907,10.39601952,14.78299865,20.58269664,27.84510715,36.26186051,44.98346915,52.60408112,57.50226967,58.53057877,55.67725932,50.19818509,44.11814773,39.48380738,37.7571933,39.46292303,44.07445242,50.13122412,55.5914758,58.43544722,57.40901672,52.52170424,44.91663883,36.21118372,27.80864038,20.55749418,14.76612683,10.38502162,7.19454446,4.932059043,3.35696754,2.274271526,1.536467109,1.036609165,0.699241749
S1(unb),0.784050887,1.16620552,1.73211112,2.567081468,3.792394708,5.576095053,8.141675349,11.7666032,16.75423041,23.35145741,31.57915767,40.96826024,50.29273654,57.56343341,60.62412828,58.32910382,51.50430305,42.67666803,34.6719965,29.37636484,27.55913244,29.37636484,34.6719965,42.67666803,51.50430305,58.32910382,60.62412828,57.56343341,50.29273654,40.96826024,31.57915767,23.35145741,16.75423041,11.7666032,8.141675349,5.576095053,3.792394708,2.567081468,1.73211112,1.16620552,0.784050887
Y1(num),0.746157814,1.114975152,1.664700953,2.481215385,3.687761266,5.457282477,8.024281937,11.68995362,16.80758409,23.7261313,32.66412109,43.49962711,55.52050486,67.28851751,76.85464974,82.44598013,83.3557404,80.4313201,75.7537463,71.72858156,70.16688341,71.72858156,75.7537463,80.4313201,83.3557404,82.44598013,76.85464974,67.28851751,55.52050486,43.49962711,32.66412109,23.7261313,16.80758409,11.68995362,8.024281937,5.457282477,3.687761266,2.481215385,1.664700953,1.114975152,0.746157814
Y1(ala),0.905786766,1.336198236,1.969557932,2.898151295,4.252143883,6.210550415,9.010191027,12.94555201,18.34600901,25.50939632,34.56917401,45.29228772,56.86616846,67.82957685,76.3487644,80.89229507,81.00648977,77.66074996,72.8769183,68.89362446,67.36616797,68.89362446,72.8769183,77.66074996,81.00648977,80.89229507,76.3487644,67.82957685,56.86616846,45.29228772,34.56917401,25.50939632,18.34600901,12.94555201,9.010191027,6.210550415,4.252143883,2.898151295,1.969557932,1.336198236,0.905786766
Y1(unb),0.784970343,1.168245575,1.736630753,2.577072259,3.814406961,5.624357464,8.24673263,11.99288788,17.23419158,24.34720266,33.58127959,44.82326819,57.29707502,69.37676253,78.82565056,83.64459569,83.17198102,78.60670796,72.47892356,67.50587218,65.62099088,67.50587218,72.47892356,78.60670796,83.17198102,83.64459569,78.82565056,69.37676253,57.29707502,44.82326819,33.58127959,24.34720266,17.23419158,11.99288788,8.24673263,5.624357464,3.814406961,2.577072259,1.736630753,1.168245575,0.784970343
D1(num),0.759547902,1.132844733,1.689746723,2.518507595,3.747189701,5.558605836,8.207430747,12.0355756,17.47649749,25.03078038,35.18684111,48.26216989,64.17154799,82.20348734,100.9715109,118.6929435,133.7436017,145.1712524,152.8320119,157.1103488,158.4710193,157.1103488,152.8320119,145.1712524,133.7436017,118.6929435,100.9715109,82.20348734,64.17154799,48.26216989,35.18684111,25.03078038,17.47649749,12.0355756,8.207430747,5.558605836,3.747189701,2.518507595,1.689746723,1.132844733,0.759547902
D1(ala),0.917133811,1.352182555,1.993375964,2.935923724,4.315882772,6.324164184,9.221453188,13.34933147,19.12751274,27.01969449,37.44482422,50.61715671,66.3339434,83.79950061,101.6367677,118.1943627,132.0586236,142.4737691,149.4063993,153.2625899,154.4869121,153.2625899,149.4063993,142.4737691,132.0586236,118.1943627,101.6367677,83.79950061,66.3339434,50.61715671,37.44482422,27.01969449,19.12751274,13.34933147,9.221453188,6.324164184,4.315882772,2.935923724,1.993375964,1.352182555,0.917133811
D1(unb),0.785890878,1.170289197,1.74116218,2.587101933,3.836546981,5.673037597,8.353145533,12.22352427,17.72790228,25.38540815,35.71033626,49.04102247,65.27691735,83.61445616,102.491918,119.9472978,134.3106889,144.7867142,151.5111586,155.1261637,156.25,155.1261637,151.5111586,144.7867142,134.3106889,119.9472978,102.491918,83.61445616,65.27691735,49.04102247,35.71033626,25.38540815,17.72790228,12.22352427,8.353145533,5.673037597,3.836546981,2.587101933,1.74116218,1.170289197,0.785890878

